A hybrid high-order discretization of a volume integral formulation for eddy currents on unstructured polyhedral meshes

Volume integral formulations are attractive for eddy-current simulation because they require a mesh only of the conducting region. However, their dense interaction matrices make it important to control the number of unknowns needed for a prescribed accuracy. We propose an arbitrary-order Hybrid High-Order discretization of a current-based volume integral formulation on general unstructured polyhedral meshes. The method combines high-order polynomial approximation with local mesh refinement around defects and material interfaces. For bounded positive spatially varying resistivity and magnetic permeability uniform throughout space, we establish well-posedness and a priori error estimates using a constructive right inverse of the discrete divergence. Numerical experiments demonstrate convergence for smooth solutions and compare mesh refinement with increasing the polynomial degree. Selected comparisons show that higher degree on coarser meshes can reduce the number of current unknowns coupled by the Green operator and the associated storage for a prescribed accuracy. Finally, a three-dimensional eddy-current testing benchmark assesses the predicted impedance against experimental measurements, using local refinement around a narrow slot and reusing the system matrix and its factorization throughout the probe scan.

==> data/ect-scan.csv <==
s_mm,L0_re,L1_re,L2_re,experiment_re,L0_im,L1_im,L2_im,experiment_im
0,0,0,0,0,0,0,0,0
2,0.00022406601447712,0.000426556153644163,-2.75008682819453e-06,-5.93252979561424e-05,-0.000367564714811895,-0.00037781861265304,-4.19200219147142e-05,0.000177975893868461
4,0.000413286721946709,0.000501104516530421,-4.34832363837624e-05,0.000112718066116708,0.000141992134393177,-0.000478433072632499,8.07561519544018e-06,-0.000296626489780813
6,0.000366129042601356,0.000337183896149803,-8.64988614265019e-05,0.000593252979561626,0.00114614695892368,-0.000624488208020194,4.20728347557516e-05,-0.00154245774686031
8,0.00026909065273446,0.000419420535478009,-9.9341150602367e-05,0.000652578277517803,0.00172929090771357,-0.00123784298649257,3.25907678679943e-05,-0.00172043364072877
10,3.84688962066941e-05,0.000485681621326964,-7.66225237900151e-05,0.000794958992612598,0.00173739770967928,-0.00184196401243124,3.27858054093998e-05,-0.00213571072642194
12,-2.50134736905017e-05,0.00047152575062994,-9.44249351595022e-05,0.00084835176077313,0.00133567052203933,-0.00208049823931208,8.70962082079474e-05,-0.00225436132233429
14,-1.83261481289892e-05,0.000465635396073816,-0.00010879003971933,0.00088987946934244,0.000768227013353533,-0.00202033743477118,5.94885248265235e-05,-0.0023136866202904
16,7.2408602540925e-05,0.000275683822320619,-6.78954335156182e-05,0.00088987946934244,0.000590334174902183,-0.00168884228923929,-6.42173218344913e-05,-0.0023136866202904
18,0.000396880310796932,0.000134519367498194,-8.49890128923629e-05,0.00088987946934244,0.00107890173369037,-0.00135152096604427,-9.70905917977403e-05,-0.00225436132233429
20,0.000501639888192822,5.03332995576598e-05,-8.36756719033551e-05,0.000895811999138051,0.0016387189753239,-0.00129070583094078,-7.42863896696813e-05,-0.0023136866202904
22,0.000294106647750125,5.80893324807813e-05,-0.000140192325594557,0.000895811999138051,0.00142702258209713,-0.00142334544070764,3.36091056270105e-05,-0.00225436132233429
24,0.000199027475848232,5.72070221534912e-05,-0.000171181344052665,0.000907677058729306,0.000840906435879628,-0.00121860454938654,8.03644346389919e-05,-0.0023136866202904
26,2.00590697449377e-05,-2.11169598065987e-05,-0.000176438231081668,0.000907677058729306,0.00115408765005511,-0.000842521622335727,8.84501503570709e-05,-0.00225436132233429
28,-0.000398924067311522,9.72160875406052e-05,-0.000211757796788568,0.000913609588524917,0.00199025696089294,-0.00100283745273305,0.000141310084388941,-0.00225436132233429
30,-0.000125869001541141,0.000216332555650779,-0.000150474685184426,0.000919542118320528,0.00141008520953064,-0.00138487811342384,0.000120867340382555,-0.00225436132233429
32,9.28233274471099e-05,0.000133560209646049,-0.000134409772517189,0.000925474648116139,-0.000166750360989223,-0.00144845779867252,0.000217120585841794,-0.00219503602437804
34,-0.000334686634684589,0.00021336955928743,-0.000139940302338065,0.000961069826889838,-0.000958432817395684,-0.00152113238072401,0.000353918139756601,-0.00225436132233429
36,-0.000317956900660951,0.000297391146439451,-0.000119619538188922,0.000967002356685448,-0.000988834066333319,-0.00166302956202209,0.000278888594956162,-0.00225436132233429
38,-0.000194960430046848,0.000182278219336333,-8.20769489520768e-05,0.000978867416276704,-0.000855251292925428,-0.00178295081486858,8.32033468727461e-05,-0.00219503602437804
40,-0.000315782628490858,0.000379357008349247,1.45586566980144e-05,0.00104412524402846,-0.000880832361404125,-0.00204136559314577,-1.51535279960496e-05,-0.00213571072642194
42,5.35734136928229e-05,0.00058178347444857,0.000131102025799644,0.00118057342932764,-0.00101404435169979,-0.00198593790470055,4.94063223208959e-05,-0.00213571072642194
44,0.000693856819835687,0.000792009643668831,0.000456420363089325,0.00156025533624707,-0.00059244912177432,-0.00172478288742242,0.00013259127640243,-0.00195773483255348
46,0.00151160859192302,0.00158526444955838,0.00133756661703154,0.00249166251415882,0.00027794228381601,-0.00138137512955788,0.000501446517061886,-0.00130515655503561
48,0.00359042635760492,0.00350656192535656,0.00324613085292917,0.0045561828830333,0.00166335677156509,0.000730602068451698,0.00264271808095356,0.00148313244890407
50,0.00647247899496428,0.00631615757828302,0.00601831599630917,0.00717836105269569,0.00759191770474809,0.00839244322185424,0.0101614448431158,0.0103819271423285
52,0.00773094654050836,0.0076444244303964,0.00719691652468297,0.00769449114491431,0.0236238379111766,0.0256495545409131,0.0275840128504302,0.0287134442107826
54,0.00560244383778818,0.00508979545215829,0.00417216378316706,0.00413497326754455,0.0496481553535534,0.0522804829626753,0.0548042991723756,0.0558844306747051
56,0.000249478599109622,-0.000946100566342495,-0.00229533925202194,-0.00259251552068431,0.0797088770809206,0.0828005849964933,0.0856321952620571,0.0857843808446111
58,-0.00649988728262003,-0.00812843609960638,-0.00997098831707696,-0.0113370644394227,0.107044194620182,0.110481343453163,0.113398846031047,0.11532837922678
60,-0.0130799527054278,-0.014929670198086,-0.0171788402343488,-0.0187230640349649,0.127084873522753,0.130697259628545,0.133799297428317,0.134905727552314
62,-0.0183260888036913,-0.0204029049696106,-0.0227027440773111,-0.0241216661489757,0.137409551752554,0.140968485515675,0.14437967321657,0.144694401715081
64,-0.0206566831338991,-0.0229412339650441,-0.0251060585385402,-0.0261861865178502,0.136916261900048,0.140247445707028,0.143972376205737,0.143567221053914
66,-0.018607883968983,-0.0208762409518004,-0.0227154324837578,-0.023190258971064,0.126874565341498,0.129926501363556,0.133669056291348,0.132829342123848
68,-0.0120726388087811,-0.0140834591391028,-0.0155052976344873,-0.0150923558000478,0.112652215035978,0.115362251483307,0.118938550039432,0.117582740549114
70,-0.00563314467948049,-0.00734104811042683,-0.00842388411219794,-0.00797332004530826,0.103105884715362,0.105474032721688,0.108952036499402,0.107972042280216
72,-0.00583013433134393,-0.00736231463007153,-0.00839829848243745,-0.0079970501644907,0.104008815750255,0.106187420380762,0.109686282435695,0.108624620557734
74,-0.0121123867584118,-0.0135905286680862,-0.014862946955329,-0.014671146184559,0.112793112618624,0.114973872041117,0.118540529244765,0.117167463463421
76,-0.0184731858799736,-0.0200496601103833,-0.0216592229737007,-0.022199526495196,0.122824427250031,0.125182950656386,0.128827741957315,0.127905342393487
78,-0.021458049258691,-0.0233001459431948,-0.0252540167351259,-0.0262277142264195,0.129913207102813,0.132496955787688,0.136270442383468,0.135558305829832
80,-0.0208943402775115,-0.023038323280294,-0.0252425849707206,-0.0270167406892364,0.133551034373485,0.136374360437898,0.140291480568833,0.141134883837711
82,-0.0171806359507537,-0.0194981724399196,-0.0217304697630255,-0.0232258541498377,0.134628085157879,0.137675863238901,0.141657402695696,0.142321389796834
84,-0.0101730131055758,-0.0123531419610284,-0.0143722492466421,-0.0154720377069672,0.132460338770561,0.135388700267747,0.139266863034936,0.139770401984719
86,-0.000430280453546252,-0.00239189471098098,-0.00405804494009744,-0.00494772984954395,0.124847419910336,0.127398106585534,0.130925977405715,0.131286884376988
88,0.00944669348269854,0.00756318063175247,0.00620731886917099,0.00579608161031711,0.111615208827704,0.11387974329472,0.11682636687818,0.116692861079772
90,0.0161485537422103,0.0142993671902426,0.0131317469157657,0.0132770016825892,0.0954704222419139,0.0972313184918756,0.0995633871379766,0.0987766210970108
92,0.0185892854880738,0.0167333398301352,0.0156871468455492,0.0160356280375508,0.0785374990727761,0.0789825664855163,0.0810014163993773,0.080979031710162
94,0.0178236035300026,0.0162566832645883,0.015255412412901,0.0160237629779595,0.0606541846303807,0.0592328902968429,0.0613149408903634,0.0599185509357243
96,0.0153419669911983,0.0142215526183248,0.0132743546866694,0.0141728136817272,0.0413087982198556,0.0390336737279479,0.0411882038536088,0.0399852508224535
98,0.0121647413338581,0.011232939542042,0.0104071483767071,0.0113489294990139,0.0222772722981676,0.0207954928898373,0.0228615821061928,0.0216537337539994
100,0.00850365854638738,0.00763208599269877,0.00696387093680789,0.00794365739633017,0.00799435086343372,0.00742989586728919,0.0095055230673433,0.00836486701181888
102,0.00467987612927189,0.00422540778156143,0.00370880031399458,0.00474602383649301,0.00157966064120854,0.000345061491768438,0.00260824131047372,0.00148313244890407
104,0.00189131126269675,0.00195237728523422,0.00158038622503115,0.00259251552068431,0.00078984218566386,-0.0018548370107067,0.000267342320342047,-0.00112718066116714
106,0.000915798692019487,0.000657194603820243,0.000552294037646761,0.00158398545542955,0.000928215476881712,-0.00162229029307081,-0.000239729342228245,-0.00160178304481642
108,0.00107778938435369,0.000209292253426293,0.000151373793838256,0.00117464089953203,0.000300829687141007,-0.00130293726027868,-0.000279054941293045,-0.00172043364072877
110,0.000856535685626178,0.000427477610235822,1.15179936314611e-05,0.0010144625950504,0.000219863113743416,-0.00179228808863602,-0.000242538510743802,-0.00172043364072877
112,7.14012589816293e-05,0.000464561862311987,-1.68905763249065e-05,0.000949204767298616,0.000667374006828056,-0.00201015841894456,-0.000256939753699441,-0.00172043364072877
114,-0.000311472645594343,0.000260084518624282,-1.57755763385704e-05,0.00093140717791175,0.000142162101371822,-0.00162350284999299,-0.000262112133448874,-0.00177975893868488
116,-0.000733153897201849,0.000137147026307545,-4.09659400826396e-05,0.000925474648116139,-0.000646491501947487,-0.00142512770783441,-0.000212007140929498,-0.00183908423664112
118,-0.00136195459529881,6.25719182699124e-05,-4.34979877516458e-05,0.000913609588524917,-0.000219670603151548,-0.00145920739187082,-0.000161366268363185,-0.00183908423664112
120,-0.00147147502785568,7.19089683807893e-05,-0.000109203752798181,0.00088987946934244,0.000757050127218592,-0.00124798112590543,-2.87499080013922e-05,-0.00177975893868488
122,-0.00129513947847568,3.89815980545569e-05,-0.000155342752918832,0.000883946939546829,0.000898885049572185,-0.000471933089720942,-2.56221004644811e-05,-0.00172043364072877
124,-0.00119378517318247,-0.000114636150438207,-0.000105273634743476,0.000907677058729306,0.000172576401875008,0.000380884885273332,-0.000133979149276516,-0.00183908423664112
126,-0.000931792792348469,4.65102049014449e-05,-0.000117667075043685,0.000866149350159996,-0.000386536945098276,0.000382252442927171,4.84010612637645e-05,-0.00172043364072877
128,-0.000521297325670597,0.000210516233052973,-0.000173603096260674,0.000842419230977519,-0.000350179436245841,-3.37290926172561e-05,0.000273166482431257,-0.00160178304481642
130,8.83344787772568e-05,0.000151944378307641,-0.000140793996432537,0.000824621641590653,-0.000262231165158279,-0.000181538645182825,0.000155539121173502,-0.00154245774686031
132,0.000480692125484501,0.000202733486756193,-0.000141535841578391,0.000818689111795042,0.000181637451258342,-0.000327866542234983,6.83508330149239e-06,-0.00154245774686031
134,0.000247807108839707,0.000271147679401768,-0.000169662950403179,0.000842419230977519,0.00144383240527301,-0.00051056337738342,-9.39559508033733e-06,-0.00160178304481642
136,-9.17231397965129e-05,0.000318550344887833,-0.000153894325308244,0.000842419230977519,0.0024244410190447,-0.000569095713137615,2.65478049970686e-06,-0.00160178304481642
138,-4.36699450785109e-05,0.000383487554992445,-0.00014895679325277,0.000836486701181908,0.00213464287105864,-0.000658771283395698,1.31408823372635e-05,-0.00154245774686031
140,8.33200079675122e-06,0.00040554208263494,-0.000113268987291234,0.000854284290568741,0.00131176539322789,-0.000804338673411191,-0.00010441519683468,-0.00160178304481642
142,-0.00068969811644896,0.00036275547363673,-8.18349771722302e-05,0.000842419230977519,0.00131611987009788,-0.000885617270437015,-9.45146993026038e-05,-0.00160178304481642
144,-0.00155033021389901,0.000431101513564231,-0.000154013153761627,0.00088987946934244,0.00194758427407307,-0.000975108304735656,0.0001625963671375,-0.00172043364072877
146,-0.00111262223304865,0.000384860232743907,-9.2977894405178e-05,0.000866149350159996,0.00181347647177826,-0.000969849708704916,0.000142081327051589,-0.00172043364072877
148,-9.88866695247195e-05,0.000388276028246945,-4.99160410401971e-05,0.000883946939546829,0.001469288890626,-0.00105771115401666,2.03928003969638e-05,-0.00177975893868488
150,0.000219588734240369,0.000735551842613238,-5.95906548867722e-05,0.000872081879955607,0.00237280131343876,-0.00121190289154578,6.97842329248851e-05,-0.00177975893868488


==> data/manufactured-cartesian-l1.csv <==
NT,resolution,NG,Ej0,Ejh,Eu0
8,2,96,0.652555455581067,0.961760701885287,0.68809843131895
64,4,768,0.466921206646619,0.920742253701204,0.346493269919
512,8,6144,0.207706060056952,0.581199230555109,0.0981719795052616
4096,16,49152,0.0923963331933928,0.366869820777737,0.0278150786658411
32768,32,393216,0.0411017491990539,0.231578877468467,0.00788084955692948


==> data/manufactured-cartesian-l2.csv <==
NT,resolution,NG,Ej0,Ejh,Eu0
8,2,240,0.417681811288632,0.609211863836012,0.364986844395941
64,4,1920,0.179857429575903,0.435293201963649,0.121632583828959
512,8,15360,0.0405512867330841,0.128976357508493,0.0169998374239864
4096,16,122880,0.0091428352978593,0.0382153930296105,0.00237596261909849
32768,32,983040,0.0020613757051409,0.0113231315616232,0.000332073667915677


==> data/manufactured-tetrahedral-l1.csv <==
NT,resolution,NG,Ej0,Ejh,Eu0
19,2.66840164872,228,0.704152564619086,0.94188173446823,0.79160223381623
216,6,2592,0.285119557554762,0.654746424011144,0.218797848926463
408,7.41685953853,4896,0.239987049085715,0.620750386271041,0.181700608031067
816,9.34465745671,9792,0.193391058733095,0.527538074682755,0.122901180354508
2925,14.3012925299,35100,0.112081988716377,0.335832187514012,0.0491132120553568


==> data/manufactured-tetrahedral-l2.csv <==
NT,resolution,NG,Ej0,Ejh,Eu0
19,2.66840164872,570,0.450574793641532,0.810163614082153,0.633855079956726
216,6,6480,0.0796261041579623,0.252835817255506,0.0744750274910454
408,7.41685953853,12240,0.055854617984898,0.180199697991697,0.041010869981756
816,9.34465745671,24480,0.0388510803100838,0.125948058952312,0.0230578558266769
2925,14.3012925299,87750,0.0199082461896178,0.0651143948031976,0.00798403749777068


==> data/manufactured-voronoi-l1.csv <==
NT,resolution,NG,Ej0,Ejh,Eu0
27,3,324,0.761398759461641,1.08692886991136,0.78700995968246
125,5,1500,0.378738509188787,0.869797376945436,0.274403540958277
343,7,4116,0.268088494778569,0.69539120650121,0.140226031380045
729,9,8748,0.192046323901799,0.55740330117358,0.0849066386581608
1331,11,15972,0.147138999442925,0.467161862036829,0.0568803477232943


==> data/manufactured-voronoi-l2.csv <==
NT,resolution,NG,Ej0,Ejh,Eu0
27,3,810,0.378998159197045,0.75056308972847,0.409617731797694
125,5,3750,0.129277992487411,0.349913649088961,0.0852233352979365
343,7,10290,0.0636568963915042,0.211668361109331,0.030300865093576
729,9,21870,0.0375004846735414,0.145412533029599,0.0139963630860322
1331,11,39930,0.0245775321928291,0.10774711473869,0.00755390764217697

